The eXtended Virtual Element Method for elliptic problems with weakly singular solutions

This paper introduces a novel eXtended virtual element method, an extension of the conforming virtual element method. The XVEM is formulated by incorporating appropriate enrichment functions in the local spaces. The method is designed to handle highly generic enrichment functions, including singularities arising from fractured domains. By achieving consistency on the enrichment space, the method is proven to achieve arbitrary approximation orders even in the presence of singular solutions. The paper includes a complete convergence analysis under general assumptions on mesh regularity, and numerical experiments validating the method's accuracy on various mesh families, demonstrating optimal convergence rates in the $L^2$- and $H^1$-norms on fractured or L-shaped domains.

==> cartesian_mesh_data.dat <==
MeshTitle MeshSize NbCells NbEdges NbVertices 
1 0.707107 16 40 25 
2 0.353553 64 144 81 
3 0.176777 256 544 289 
4 0.0883883 1024 2112 1089 
5 0.0441942 4096 8320 4225 
6 0.0220971 16384 33024 16641


==> hexa_mesh_data.dat <==
MeshTitle MeshSize NbCells NbEdges NbVertices
1 0.745356 21 76 56
2 0.417665 65 224 160
3 0.299234 133 444 312
4 0.166533 481 1536 1056
5 0.101896 1281 4000 2720
6 0.0513831 4961 15200 10240
7 0.0257468 19521 59200 39680


==> orthonormalised_Lshape_cartesian_enriched_015_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 3.34218 0.0466526 3.92763 3 10 8 2 1
0.707107 0.687085 0.284711 1.0434 12 32 21 13 1
0.353553 0.192515 0.0700782 0.489989 48 112 65 41 1
0.176777 0.0497153 0.0202081 0.240157 192 416 225 183 1
0.0883883 0.0125365 0.00664105 0.119422 768 1600 833 759 1


==> orthonormalised_Lshape_cartesian_enriched_015_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 0.128754 0.20191 0.203071 3 10 8 4 2
0.707107 0.180917 0.344728 0.351227 12 32 21 29 2
0.353553 0.0586038 0.0953032 0.105047 48 112 65 121 2
0.176777 0.0160336 0.0240908 0.0253474 192 416 225 535 2
0.0883883 0.00408523 0.00605424 0.00615648 768 1600 833 2231 2


==> orthonormalised_Lshape_cartesian_enriched_015_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 0.128398 0.226291 0.229663 3 10 8 6 3
0.707107 0.0269767 0.0491026 0.0856871 12 32 21 45 3
0.353553 0.00215429 0.00482189 0.0125427 48 112 65 201 3
0.176777 0.000146073 0.000569957 0.00166069 192 416 225 887 3
0.0883883 9.33455e-06 7.11107e-05 0.000212913 768 1600 833 3703 3


==> orthonormalised_Lshape_cartesian_enriched_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 3.34218 0.0466526 3.92763 3 10 8 2 1
0.707107 0.690111 0.30922 1.04014 12 32 21 21 1
0.353553 0.188813 0.0935255 0.544291 48 112 65 113 1
0.176777 0.0485797 0.0356844 0.27613 192 416 225 513 1
0.0883883 0.0122486 0.0162227 0.138687 768 1600 833 2177 1


==> orthonormalised_Lshape_cartesian_enriched_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 0.128754 0.20191 0.203071 3 10 8 4 2
0.707107 0.1908 0.338651 0.346602 12 32 21 37 2
0.353553 0.0592545 0.0972176 0.107523 48 112 65 193 2
0.176777 0.015942 0.0248273 0.0295443 192 416 225 865 2
0.0883883 -nan -nan -nan 768 1600 833 3613 2


==> orthonormalised_Lshape_cartesian_enriched_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 0.128398 0.226291 0.229663 3 10 8 6 3
0.707107 0.0290025 0.0567651 0.075171 12 32 21 53 3
0.353553 0.00225302 0.00609562 0.0088734 48 112 65 273 3
0.176777 0.000148859 0.000734521 0.00104693 192 416 225 1144 3
0.0883883 -nan -nan -nan 768 1600 833 4006 3


==> orthonormalised_Lshape_cartesian_nonenriched_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 3.34222 0.132404 3.84977 3 10 8 0 1
0.707107 0.689732 0.274803 1.05236 12 32 21 5 1
0.353553 0.193378 0.0679525 0.488874 48 112 65 33 1
0.176777 0.0498882 0.0186725 0.239799 192 416 225 161 1
0.0883883 0.0125812 0.00686244 0.119376 768 1600 833 705 1


==> orthonormalised_Lshape_cartesian_nonenriched_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 0.12429 0.185084 0.184982 3 10 8 2 2
0.707107 0.180352 0.344247 0.344899 12 32 21 21 2
0.353553 0.0589208 0.0948809 0.103793 48 112 65 113 2
0.176777 0.0160718 0.0248117 0.0267018 192 416 225 513 2
0.0883883 0.00410025 0.00720124 0.00854017 768 1600 833 2177 2


==> orthonormalised_Lshape_cartesian_nonenriched_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
1.41421 0.12321 0.185244 0.185946 3 10 8 4 3
0.707107 0.0277802 0.0512693 0.0847372 12 32 21 37 3
0.353553 0.00310989 0.0125071 0.0189895 48 112 65 193 3
0.176777 0.000842485 0.00730635 0.00916605 192 416 225 865 3
0.0883883 0.000312935 0.00459065 0.00568602 768 1600 833 3649 3


==> orthonormalised_Lshape_enrich_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.894 0.249033 1.13759 21 76 56 68 1
0.417665 0.250803 0.123791 0.607409 65 224 160 256 1
0.299234 0.120088 0.0745566 0.420785 133 444 312 564 1
0.166533 0.0330485 0.0289597 0.220592 481 1536 1056 2208 1
0.101896 0.0123248 0.0134673 0.134679 1281 4000 2720 6079 1
0.0513831 0.00314575 0.00455747 0.0680697 4961 15200 10240 24123 1


==> orthonormalised_Lshape_enrich_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.124276 0.213529 0.230162 21 76 56 112 2
0.417665 0.0532165 0.0902538 0.0973358 65 224 160 415 2
0.299234 0.0276713 0.0458004 0.0493006 133 444 312 910 2
0.166533 0.00804181 0.0129734 0.0138821 481 1536 1056 3450 2
0.101896 0.00305817 0.00674907 0.00509535 1281 4000 2720 8726 2
0.0513831 -nan -nan -nan 4961 15200 10240 28535 2


==> orthonormalised_Lshape_enrich_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.0216918 0.0465978 0.0527686 21 76 56 154 3
0.417665 0.0021086 0.00774077 0.00866451 65 224 160 533 3
0.299234 0.000528369 0.00265416 0.00298534 133 444 312 1117 3
0.166533 -nan -nan -nan 481 1536 1056 3863 3
0.101896 -nan -nan -nan 1281 4000 2720 10179 3
0.0513831 -nan -nan -nan 4961 15200 10240 39895 3


==> orthonormalised_Lshape_locally_enrich_015_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.852827 0.209062 1.13009 21 76 56 31 1
0.417665 0.23264 0.0880808 0.564889 65 224 160 109 1
0.299234 0.107465 0.0514374 0.380614 133 444 312 248 1
0.166533 0.0280347 0.0183491 0.1934 481 1536 1056 933 1
0.101896 0.0101245 0.0081779 0.116196 1281 4000 2720 2530 1
0.0513831 0.00251866 0.00266324 0.0580244 4961 15200 10240 9990 1
0.0257468 0.000626436 0.000864925 0.0289683 19521 59200 39680 39738 1


==> orthonormalised_Lshape_locally_enrich_015_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.11924 0.215559 0.241158 21 76 56 75 2
0.417665 0.0529484 0.0908012 0.097282 65 224 160 269 2
0.299234 0.0276175 0.0455423 0.0483401 133 444 312 596 2
0.166533 0.00803938 0.0127875 0.0134246 481 1536 1056 2277 2
0.101896 0.00305163 0.0047808 0.0050105 1281 4000 2720 6209 2
0.0513831 0.000789742 0.00122245 0.00128083 4961 15200 10240 24544 2
0.0257468 0.000200486 0.000308404 0.00032321 19521 59200 39680 97427 2


==> orthonormalised_Lshape_locally_enrich_015_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.0219535 0.0475921 0.052187 21 76 56 119 3
0.417665 0.00218452 0.0084708 0.00954269 65 224 160 429 3
0.299234 0.000545087 0.00292376 0.0032212 133 444 312 942 3
0.166533 4.56958e-05 0.00044418 0.000488356 481 1536 1056 3613 3
0.101896 6.59325e-06 0.000103828 0.00011418 1281 4000 2720 9857 3
0.0513831 4.40176e-07 1.36887e-05 1.50267e-05 4961 15200 10240 38845 3
0.0257468 2.82565e-08 1.75286e-06 1.91803e-06 19521 59200 39680 154330 3


==> orthonormalised_Lshape_nonenrich_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.842302 0.187582 1.11783 21 76 56 24 1
0.417665 0.22595 0.072202 0.556536 65 224 160 96 1
0.299234 0.104541 0.0372829 0.376215 133 444 312 216 1
0.166533 0.0273473 0.0132944 0.191155 481 1536 1056 864 1
0.101896 0.0100009 0.00717363 0.115136 1281 4000 2720 2400 1
0.0513831 0.00256257 0.00406862 0.0576982 4961 15200 10240 9600 1
0.0257468 0.00067481 0.00253164 0.0289274 19521 59200 39680 38400 1


==> orthonormalised_Lshape_nonenrich_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.1188 0.216273 0.236134 21 76 56 68 2
0.417665 0.0533571 0.0935785 0.100501 65 224 160 256 2
0.299234 0.0282251 0.048932 0.0525399 133 444 312 564 2
0.166533 0.00844943 0.0171858 0.0191414 481 1536 1056 2208 2
0.101896 0.00331366 0.00947721 0.0109572 1281 4000 2720 6080 2
0.0513831 0.000927066 0.00529504 0.00626367 4961 15200 10240 24160 2
0.0257468 0.000271473 0.00325877 0.00387252 19521 59200 39680 96320 2


==> orthonormalised_Lshape_nonenrich_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.745356 0.0253539 0.0513678 0.0563414 21 76 56 112 3
0.417665 0.00667305 0.0213194 0.0243209 65 224 160 416 3
0.299234 0.00369838 0.0157204 0.0181638 133 444 312 912 3
0.166533 0.00146724 0.0101116 0.0115212 481 1536 1056 3552 3
0.101896 0.00074638 0.00731304 0.00824204 1281 4000 2720 9760 3
0.0513831 0.000296982 0.00466521 0.00521578 4961 15200 10240 38720 3
0.0257468 0.000117861 0.00295647 0.00329392 19521 59200 39680 154240 3


==> orthonormalised_fracture_enrich_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.679071 0.316083 1.06215 16 40 25 29 1
0.353553 0.186401 0.096948 0.553457 64 144 81 153 1
0.176777 0.0479617 0.0374329 0.280479 256 544 289 689 1
0.0883883 0.0120977 0.0172722 0.141028 1024 2112 1089 2913 1
0.0441942 0.00303206 0.00845857 0.0706316 4096 8320 4225 11968 1
0.0220971 0.000758575 0.00420957 0.0353338 16384 33024 16641 48443 1


==> orthonormalised_fracture_enrich_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.186736 0.344455 0.35294 16 40 25 51 2
0.353553 0.0582904 0.0993079 0.109257 64 144 81 261 2
0.176777 0.0156759 0.0252691 0.0299693 256 544 289 1161 2
0.0883883 0.0040072 0.00628395 0.00770825 1024 2112 1089 4843 2
0.0441942 -nan -nan -nan 4096 8320 4225 18414 2
0.0220971 -nan -nan -nan 16384 33024 16641 57630 2


==> orthonormalised_fracture_enrich_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.0284869 0.0575454 0.0762658 16 40 25 73 3
0.353553 0.00221929 0.00634473 0.00908103 64 144 81 369 3
0.176777 0.000146377 0.000745782 0.0010667 256 544 289 1565 3
0.0883883 9.25238e-06 9.24781e-05 0.000126569 1024 2112 1089 5464 3
0.0441942 -nan -nan -nan 4096 8320 4225 20993 3
0.0220971 -nan -nan -nan 16384 33024 16641 83726 3


==> orthonormalised_fracture_locally_enrich_015_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.677208 0.290489 1.07161 16 40 25 18 1
0.353553 0.189577 0.0717511 0.499211 64 144 81 56 1
0.176777 0.0488976 0.0208511 0.244126 256 544 289 247 1
0.0883883 0.0123267 0.00679599 0.121339 1024 2112 1089 1018 1
0.0441942 0.0030894 0.00255583 0.0605607 4096 8320 4225 4128 1
0.0220971 0.000772796 0.00116714 0.0302668 16384 33024 16641 16759 1


==> orthonormalised_fracture_locally_enrich_015_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.177364 0.351181 0.357544 16 40 25 40 2
0.353553 0.0576068 0.0968285 0.10683 64 144 81 164 2
0.176777 0.0157632 0.0245028 0.0257882 256 544 289 719 2
0.0883883 0.00401648 0.0061518 0.00626212 1024 2112 1089 2986 2
0.0441942 0.00100845 0.00153943 0.00155094 4096 8320 4225 12160 2
0.0220971 0.000252374 0.000384898 0.00038641 16384 33024 16641 49205 2


==> orthonormalised_fracture_locally_enrich_015_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.0264707 0.0501776 0.0878788 16 40 25 62 3
0.353553 0.00212078 0.00496238 0.012824 64 144 81 272 3
0.176777 0.000143914 0.000598323 0.00171371 256 544 289 1191 3
0.0883883 9.2077e-06 7.65839e-05 0.000225318 1024 2112 1089 4954 3
0.0441942 5.8028e-07 1.00771e-05 3.1044e-05 4096 8320 4225 20186 3
0.0220971 3.62304e-08 1.21871e-06 3.98962e-06 16384 33024 16641 81298 3


==> orthonormalised_fracture_nonenrich_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.678382 0.285664 1.07935 16 40 25 7 1
0.353553 0.190504 0.0744623 0.498023 64 144 81 45 1
0.176777 0.0493672 0.0268287 0.244427 256 544 289 217 1
0.0883883 0.0126546 0.0151722 0.122122 1024 2112 1089 945 1
0.0441942 0.00336544 0.0103051 0.0615069 4096 8320 4225 3937 1
0.0220971 0.00100954 0.00723604 0.0312568 16384 33024 16641 16065 1


==> orthonormalised_fracture_nonenrich_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.177683 0.35093 0.352106 16 40 25 29 2
0.353553 0.0581861 0.0975502 0.108111 64 144 81 153 2
0.176777 0.0160156 0.0274584 0.0323235 256 544 289 689 2
0.0883883 0.00422756 0.0108197 0.0154823 1024 2112 1089 2913 2
0.0441942 0.0011952 0.00648849 0.0101518 4096 8320 4225 11969 2
0.0220971 0.000404594 0.00447575 0.0071075 16384 33024 16641 48513 2


==> orthonormalised_fracture_nonenrich_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbVertices DOFs EdgeDegree
0.707107 0.0298917 0.0582628 0.0917894 16 40 25 51 3
0.353553 0.00688528 0.0232022 0.0307897 64 144 81 261 3
0.176777 0.00319064 0.0160965 0.0199758 256 544 289 1161 3
0.0883883 0.00157011 0.0113908 0.0141017 1024 2112 1089 4881 3
0.0441942 0.000778963 0.0080599 0.009979 4096 8320 4225 20001 3
0.0220971 0.00038794 0.00570117 0.00705927 16384 33024 16641 80961 3

